Attainable forms of Assouad spectra

Let $d\in\mathbb{N}$ and let $\varphi\colon(0,1)\to[0,d]$. We prove that there exists a set $F\subset\mathbb{R}^d$ such that $\operatorname{dim}_A^\theta F=\varphi(\theta)$ for all $\theta\in(0,1)$ if and only if for every $0<\lambda<\theta<1$, \[0\leq (1-\lambda)\varphi(\lambda)-(1-\theta)\varphi(\theta)\leq (\theta-\lambda)\varphi\Bigl(\frac{\lambda}{\theta}\Bigr).\] In particular, the following behaviours which have not previously been witnessed in any examples are possible: the Assouad spectrum can be non-monotonic on every open set, and can fail to be H\"older in a neighbourhood of 1.

==> figures/non_lipschitz_points.txt <==
0. 0.0757393
0.005 0.0761199
0.01 0.0765044
0.015 0.0768927
0.02 0.077285
0.025 0.0776814
0.03 0.0780818
0.035 0.0784864
0.04 0.0788951
0.045 0.0793082
0.05 0.0797256
0.055 0.0801474
0.06 0.0805738
0.065 0.0810046
0.07 0.0814401
0.075 0.0818804
0.08 0.0823254
0.085 0.0827752
0.09 0.08323
0.095 0.0836899
0.1 0.0841548
0.105 0.084625
0.11 0.0851004
0.115 0.0855812
0.12 0.0860674
0.125 0.0865592
0.13 0.0870567
0.135 0.0875599
0.14 0.088069
0.145 0.088584
0.15 0.0891051
0.155 0.0896323
0.16 0.0901659
0.165 0.0907058
0.17 0.0912522
0.175 0.0918053
0.18 0.092365
0.185 0.0929317
0.19 0.0935054
0.195 0.0940861
0.2 0.0946742
0.205 0.0952696
0.21 0.0958726
0.215 0.0964832
0.22 0.0971017
0.225 0.0977282
0.23 0.0983628
0.235 0.0990057
0.24 0.099657
0.245 0.100317
0.25 0.100986
0.255 0.101664
0.26 0.10235
0.265 0.103047
0.27 0.103753
0.275 0.104468
0.28 0.105194
0.285 0.105929
0.29 0.106675
0.295 0.107432
0.3 0.108199
0.305 0.108977
0.31 0.109767
0.315 0.110568
0.32 0.111381
0.325 0.112206
0.33 0.113044
0.335 0.113894
0.34 0.114757
0.345 0.115633
0.35 0.116522
0.355 0.117425
0.36 0.118343
0.365 0.119275
0.37 0.120221
0.375 0.121183
0.38 0.12216
0.385 0.123153
0.39 0.124163
0.395 0.125189
0.4 0.126232
0.405 0.127293
0.41 0.128372
0.415 0.129469
0.42 0.130585
0.425 0.131721
0.43 0.132876
0.435 0.134052
0.44 0.135249
0.445 0.136467
0.45 0.137708
0.455 0.138971
0.46 0.140258
0.465 0.141569
0.47 0.142904
0.475 0.144265
0.48 0.145653
0.485 0.147067
0.49 0.148508
0.495 0.149979
0.5 0.151479
0.505 0.153009
0.51 0.15457
0.515 0.156164
0.52 0.15779
0.525 0.159451
0.53 0.161148
0.535 0.16288
0.54 0.164651
0.545 0.16646
0.55 0.16831
0.555 0.170201
0.56 0.172135
0.565 0.174113
0.57 0.176138
0.575 0.17821
0.58 0.180332
0.585 0.182504
0.59 0.18473
0.595 0.187011
0.6 0.189348
0.605 0.191745
0.61 0.194203
0.615 0.196726
0.62 0.199314
0.625 0.201972
0.63 0.204701
0.635 0.207505
0.64 0.210387
0.645 0.21335
0.65 0.216398
0.655 0.219534
0.66 0.222763
0.665 0.226088
0.67 0.229513
0.675 0.233044
0.68 0.236685
0.685 0.240442
0.69 0.24432
0.695 0.248326
0.7 0.252464
0.705 0.256744
0.71 0.26117
0.715 0.265752
0.72 0.270498
0.725 0.275416
0.73 0.280516
0.735 0.285809
0.74 0.291305
0.745 0.297017
0.75 0.302957
0.755 0.30914
0.76 0.315581
0.765 0.322295
0.77 0.329301
0.775 0.336619
0.78 0.34427
0.785 0.352276
0.79 0.360663
0.795 0.36946
0.8 0.378697
0.805 0.388288
0.81 0.397856
0.815 0.407372
0.82 0.416841
0.825 0.426266
0.83 0.435652
0.835 0.445002
0.84 0.454322
0.845 0.463614
0.85 0.472885
0.855 0.482139
0.86 0.491382
0.865 0.500619
0.87 0.509857
0.875 0.519102
0.88 0.528361
0.885 0.537641
0.89 0.546953
0.895 0.556304
0.9 0.565706
0.905 0.575169
0.91 0.584708
0.915 0.594338
0.92 0.604075
0.925 0.613939
0.93 0.623956
0.935 0.634151
0.94 0.64456
0.945 0.655223
0.95 0.666192
0.955 0.677533
0.96 0.689333
0.965 0.701707
0.97 0.71482
0.975 0.728915
0.98 0.744378
0.98 0.744378
0.9805 0.746021
0.981 0.747686
0.9815 0.749372
0.982 0.751082
0.9825 0.752815
0.983 0.754574
0.9835 0.756359
0.984 0.758172
0.9845 0.760014
0.985 0.761888
0.9855 0.763795
0.986 0.765737
0.9865 0.767716
0.987 0.769734
0.9875 0.771795
0.988 0.773901
0.9885 0.776056
0.989 0.778264
0.9895 0.780528
0.99 0.782853
0.9905 0.785245
0.991 0.78771
0.9915 0.790255
0.992 0.792888
0.9925 0.79562
0.993 0.798462
0.9935 0.801428
0.994 0.804535
0.9945 0.807803
0.995 0.811261
0.9955 0.814941
0.996 0.818889
0.9965 0.823165
0.997 0.827858
0.9975 0.833096
0.998 0.839089
0.9985 0.846208
0.999 0.855235
0.9991 0.85741
0.9992 0.859765
0.9993 0.862343
0.9994 0.865203
0.9995 0.868437
0.9996 0.872189
0.9997 0.876722
0.9998 0.88259
0.9999 0.891426
0.999999 0.927618
1 1

